Epstein zeta method for many-body lattice sums

Many-body interactions arise naturally in the perturbative treatment of classical and quantum many-body systems and play a crucial role in the description of condensed matter systems. In the case of three-body interactions, the Axilrod-Teller-Muto (ATM) potential is highly relevant for the quantitative prediction of material properties. This work solves the long-standing issue of the numerical computation of the resulting energies in $d$-dimensional lattice systems. We present an efficiently computable representation of many-body lattice sums in terms of singular integrals over products of Epstein zeta functions. For three-body interactions in three dimensions, this approach reduces the runtime for computing the ATM lattice sum from weeks to minutes. Our approach further extends to a broad class of $n$-body lattice sums. We demonstrate that the computational cost of our method only increases linearly with $n$, evading the exponential increase in complexity of direct summation. We discuss techniques for numerically computing the arising singular integrals and compare the accuracy of our results against computable special cases and against direct summation in low dimensions, achieving full precision for exponents greater than the system dimension. Finally, we apply our method to study the stability of a three-dimensional lattice system with Lennard-Jones two-body interactions under the inclusion of an ATM three-body term at finite pressure, finding a transition from the face-centered-cubic to the body-centered-cubic lattice structure with increasing ATM coupling strength. This work establishes both the numerical and analytical foundation for an ongoing investigation into the influence of many-body interactions on the stability of matter.

==> tabSquareSmall.dat <==
1	-9.71445146547012e-17	2.0816681711721685e-15	-1.2073675392798577e-15	1.0824674490095276e-15	2.636779683484747e-16
2	6.026812039691947	4.658913615603842	4.281430660805784	4.131774801745878	4.064021927721307
3	41.93022254043464	13.652893715358696	7.58266990105289	4.8380268467139	3.2499743124415987
4	545.6733174875174	98.662024021269	56.051068692087405	44.089477055764675	39.56759248914845
5	8447.062636278039	567.3623949466345	206.83836928442093	111.96863105960284	69.94503561237562
10	7.765951521012305e10	1.0138774377906114e7	809028.926825417	242277.73917251025	127293.05607091775
20	4.8748089738959353e27	9.9285179379733e15	2.2502412358941195e13	1.3553822036603552e12	2.8770522399466187e11
30	4.977275638614738e46	1.6406578483308306e25	8.81661830603086e20	1.0411406256504226e19	9.213954001727101e17
40	1.433756541782445e67	3.3857538587451414e34	3.97450542298157e28	9.03686169463839e25	3.329236793549087e24
50	5.004998408541468e88	7.90692022566768e43	1.9347974411824837e36	8.386556469813246e32	1.2830312479848654e31
